Effect of stellar rotation on the development of post-shock instabilities during core-collapse supernovae

The growth of instabilities is key to trigger a supernova explosion during the phase of stalled shock, immediately after the birth of a proto-neutron star (PNS). We assess the effect of stellar rotation on neutrino-driven convection and SASI when neutrino heating is taken into account. Rotation affects the frequency of the mode m=2 detectable with gravitational waves (GW). We use a linear stability analysis in the equatorial plane between the PNS and the stationary shock and consider a large range of specific angular momenta, neutrino luminosities and mass accretion rates. The nature of the dominant instability depends on the convection parameter chi and the rotation rate. Convective modes with chi>=5 are hampered by differential rotation. At smaller chi, however, mixed SASI-convective modes with a large angular scale m=1,2,3 benefit from rotation and become dominant for relatively low rotation rates at which centrifugal effects are small. For rotation rates >0.3 Keplerian rotation at the PNS surface (KPNS), the growth rate of the dominant mode depends weakly on neutrino heating which highlights a new instability regime. Its frequency is surprisingly independent of the heating rate, with a strong prograde spiral m=2 dominating over a large parameter range, favourable to the production of GW. A simple linear relation exists between the dominant oscillation frequency and the specific angular momentum. Three regimes are distinguished. For rotation rates <0.1KPNS, differential rotation has a quadratic effect on equatorial purely convective modes and a linear destabilizing effect on SASI. Intermediate rotation rates (0.1 to 0.3KPNS) lead to the emergence of mixed SASI/convection/rotation modes involving large angular scales. Finally, strong rotation erases the influence of buoyancy on the instability. This allows for a reduction of the parameter space, which is valuable for GW analysis.

==> Stellar rotation and the convective instability (Anne-Cécile)/answer2referee.txt <==

We agree with the referee that the manuscript should have been more pedagogical and polished in some respects. We have made significant additional efforts in this direction and hope that it will be helpful to make the manuscript more easily understandable. We highlighted in bold font the main additions to the manuscript following the remarks of the referee. Figures 1, 3 and 12 have been updated. Note that we also made many more small modifications to improve the clarity of the manuscript.

"#1 Many inaccuracies are scattered throughout the paper. The first sentence starts with
"The death of massive stars …, which forms a proto-neutron star". Without the information on the progenitor mass in this sentence, the sentence makes little sense neglecting the BH formation." 

We added a mention of the interval of progenitor mass but please note that our sentence was not contradictory with BH formation : BH formation is generally preceded by the formation of a protoneutron star as described by this sentence. Whether this PNS ends up as a stable neutron star or a black hole is a different topic.

"The next sentence, "the outer core .. creates a shock wave". Again, this is not very accurate. At bounce, the shock wave is formed at the sonic point which is a boundary between the outer and inner core."

We agree that this could have been explained a bit more clearly and we changed the text accordingly.

"The third sentence reads "the development of multi-D instabilities "during this phase" stalled shock impacts"….
Does "this phase" refer to the core bounce? No way."

This phase was indeed not meant to refer to the core bounce but to the phase where the shock is stalled. We therefore referred to it as the "phase of stalled shock" in the hope that it would be clear enough.

"In addition, the citation to the Herant work in this context is not appropriate, which never referred to the multi-messenger signatures."

The reference to Herant was meant to refer to the growth of multidimensional instabilities and their impact on “the revival of the shock” that was mentioned in that same sentence. To avoid any confusion, we separated the two topics.

"Likewise, I have no energy/time to list up all of these inaccurate descriptions and/with references, which scatter throughout the paper. I strongly recommend the corresponding author ask senior co-authors to check the manuscript before resubmission."

We have made a careful reading of the manuscript and did our best to improve the accuracy of the descriptions.

"#2 Many numerical results are given, though, of which physical mechanisms remain unidentified.
In the abstract, the authors mentioned "equatorial convective modes with \xi >5 are hampered by differential rotation". But in the main text, it was mentioned that it is "an interpretation" (see Section 5). At least, the angular momentum profile(s) should be presented in Section 2.1. How does the degree of differential rotation affect the equatorial convective modes? What is the mechanism?"

Because of angular momentum conservation and the framework of a linear stability analysis of a stationary flow, the specific angular momentum is necessarily uniform. This is now explained more explicitly in section 2.1.1. We have also added two new equations expressing the angular momentum conservation (Eq. 3) and the profile of angular frequency as a function of the specific angular momentum and radius (Eq. 11).

In general, physical mechanisms are not straightforward and their determination necessarily relies on an interpretation of the different elements we have at hands. Even though some uncertainties remain, we have made significant efforts to provide the best possible interpretation of our results and to identify the underlying physical mechanisms. We believe that we did provide an explanation or interpretation to all main results of the paper (even if it remains tentative in some cases).

"#3 At the beginning of Section 5, the authors first provide a clear definition regarding slow rotation (less than 10% of the Keplerian rotation), moderate rotation (the same, 10~30%), and rapid rotation (the same, greater than 30%). But it looks to me that the three criteria
(slow, moderate, rapid rotation) was obtained after digesting the obtained results. I recommend the authors present the three criteria before presenting the main results. I'm puzzled about what slow, moderate, and rapid rotation meant before reading Section 5. It is also noted that one needs to emphasize that the three criteria (the values) are very peculiar to the model concept in this work (2D slice modeling and excision of the PNS)."

The different rotation regimes have indeed been identified a posteriori after the analysis of the results because their a priori identification is not trivial. They have therefore been defined in the results section where the results that allowed the identification of these regimes are presented. The definition of slow rotation is given in Sect. 3.2.2 ("In this section, we focus on the regime of slow rotation (j ≲ 0.1), in which the two instabilities can still be distinguished."), the moderate rotation is defined in the first sentence of section 3.2.3 describing this regime, the fast rotation is defined in section 3.3.

For pedagogical purposes, we have now added a paragraph at the beginning of section 3.2 in order to describe the identification of these different regimes.

"#4 The comparison of the results in this paper and the previous works is very limited.I'm surprised that the comparison starts with Fryer & Heger (2000) results, which relied on spurious SPH simulations with grey energy transport. There are many modern 2D and 3D rotating core-collapse simulations by supernova groups around the globe, but the authors have not yet made a comparison with them. The comparison with Iwakami et al. (2014) is reasonable, but with the very simplified setting, I strongly recommend the authors make a serious comparison with the full-scale simulations. What insights can we obtain from this (potentially) nice paper(after a lot of polishing), which should shed light on the unsettled issues in the previous supernova modeling?"

We agree that recent full scale simulations should have been discussed in Sect. 5. A paragraph has been added to compare our results to the interesting 3D simulations of Summa et al. (2018) which was indeed missing. Most modern core-collapse simulations either neglect rotation or assume very fast rotation, and very few actually discuss the influence of rotation on the postshock instabilities which are the focus of this work. Several 3D simulations including rotation discuss the GW signal with very limited information about the flow structure. We have now added an explicit citation to these simulations. In the case of very fast rotation, the dynamics is often dominated by the low-T/W instability inside the differentially rotating PNS. We have now added an explanation of the difficulty of interpreting these simulations with our model which does not include the interior of the PNS. 

We are well aware of the drawbacks of the SPH method, but the papers by Fryer et al. do discuss explicitly the potentially stabilizing influence of rotation on convection in the supernova context. We therefore feel it would not be fair to ignore it. 

"Minor points
#1 Please make a table for a model summary to account for Fig 1. If not, the readers cannot see how the authors validate the choice of the parameters (why j=0.08, not j=0.1, why r_sh0 =3.2 r_PNS)."

Indeed there was no justification to choose j=0.08 rather than 0.1. We have changed j=0.08 to j=0.1 in Figs. 1 and 3, which does not change our conclusions. We have also added a sentence in the caption of Fig. 1  and in the text in order to explain more clearly the rationale of the choice of r_sh0 = 3.2 r_PNS. 

"#2 At page 5, the increase of m_{num} with \epsilon is quite reasonable to me. Large \epsilon would lead to smaller radii of the stalled shock, leading to the smaller gain region. This results in the higher m modes. "

This is indeed the first order effect described by Eq. (28). We have added a paragraph that gives a clearer and more complete interpretation of the figure. 

"Regarding the offset between the curves obtained by analytical and numerical methods (Fig.3). To account for this discrepancy, the authors have provided some explanations and ended with the sentence "this may explain… ". The use of "may" "is expected to", and "suggest" is very frequently seen in this draft (especially in the Discussion and Conclusion Section). I would recommend the authors reduce the frequency of using these ambiguous expressions as much as possible, which should make this work much more convincing. "

We agree that many statements could be more affirmative. This has now been corrected throughout the entire paper.

"By the way, in the canonical works in the supernova context, the final Section is
"Summary and Discussions" or "Conclusion and Discussions". In the current draft, the conclusion is not crystal clear, not only because of the use of "may" but also because of the weak physical reasoning as I indicated the Major point #1."

We agree that some weaknesses in the english expression may have produced unconvincing explanations. 
We hope that the statement of a "weak physical reasoning" does not apply to the revised version since this paper offers significant new physical insights and interpretations of the numerical results. As already discussed above, the physics is too complex to allow for a straightforward and unambiguous identification of all physical effects. 

The few words such as "may" or "suggest" left in the revised version reflect the difference in degree of certainty between numerically determined trends (which suffer no discussion) and our physical interpretations, which have varying degrees of certainty. This interpretation is sometimes tentative, which is why we use a cautious formulation.

We changed "Discussion and conclusion" to "Conclusion and discussion" as requested. 

"#3 Fig.11 looks interesting, though the meaning of the number 1 ~5 is hardly understandable
(at least, to me). By the complex bifurcation, what one can learn? Please clarify this in the revised draft."

We clarified the meaning of the numbers 1-5. 

"#4 In Fig.12, the choice of j=13 % in the y-axis is because if it would exceed 14%, secular instability sets in. In other figures, the choice of the y-ranges is often hard to see. Please clarify this."

We do not understand what the referee means exactly. 
If the number 14% mentionned by the referee refers to the threshold of the secular instability in an isolated neutron star, we point out that this physical process is out of the scope of this paper since it takes place inside the neutron star and would be expected to occur on a much longer diffusive timescale.

We also point out that the 14% threshold of the secular instability measures the ratio T/W of radially integrated kinetic T and potential W energies. However, the quantity j plotted in Fig. 12 measures the local rotation rate at the neutron star surface in units of the Keplerian limit, as explained in the text. 
An approximate conversion of j into a ratio of local energy densities would follow a quadratic relation ~j^2/2 similar to Eq. (8). According to this relation j=13% would correspond to an azimuthal kinetic energy density smaller than 1% of the local potential energy density.

The range of y axis in Fig. 12 has no special meaning, except that it was set to accommodate all data points for the critical rotation rate corresponding to the apparition of the mixed modes (blue points). We have extended the y range to j=14\% to allow the last magenta point to appear.

"#5 From Fig.16, the frequency of the m=2 modes reads 1 /s (for example, 6 rad/s in the y-axis is about 6 /(2 \pi) /s~1 /s. If this is the case, the frequency is 1 Hz. From the detection
perspectives, there is no way to observe this low-frequency GW by LVGK interferometers.Moreover,such low-frequency GWs have never been predicted in the previous GW studies in core-collapse supernova models. How can one interpret this?"

As indicated by the brackets, the frequency in Fig. 16 is in units of vsh/rsh (we have now added an explicit explanation in the caption). 

We also added a discussion of the expected frequency range compared to the sensitivity range of the detectors.

==> Stellar rotation and the convective instability (Anne-Cécile)/readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------


==> Stellar rotation and the convective instability (Anne-Cécile)/referee_report.txt <==
Referee Report

The authors have investigated the effect of rotation on the development of hydrodynamics instabilities in core-collapse supernova cores. By taking advantage of the idealized modeling, they have obtained interesting results, which are produced as a non-trivial interplay between rotation, convection, and SASI. Having said so, the paper does need a lot of polishing before I can recommend this for publication.

Major points:

#1 Many inaccuracies are scattered throughout the paper. The first sentence starts with
"The death of massive stars …, which forms a proto-neutron star". Without the information on the progenitor mass in this sentence, the sentence makes little sense neglecting the BH formation. The next sentence, "the outer core .. creates a shock wave". Again, this is not very accurate. At bounce, the shock wave is formed at the sonic point which is a boundary between the outer and inner core. The third sentence reads "the development of multi-D instabilities "during this phase" stalled shock impacts"….
Does "this phase" refer to the core bounce? No way. In addition, the citation to the Herant work in this context is not appropriate, which never referred to the multi-messenger signatures. Likewise, I have no energy/time to list up all of these inaccurate descriptions and/with references, which scatter throughout the paper. I strongly recommend the corresponding author ask senior co-authors to check the manuscript before resubmission.

#2 Many numerical results are given, though, of which physical mechanisms remain unidentified.
In the abstract, the authors mentioned "equatorial convective modes with \xi >5 are hampered by differential rotation". But in the main text, it was mentioned that it is "an interpretation" (see Section 5). At least, the angular momentum profile(s) should be presented in Section 2.1. How does the degree of differential rotation affect the equatorial convective modes? What is the mechanism?

#3 At the beginning of Section 5, the authors first provide a clear definition regarding slow rotation (less than 10% of the Keplerian rotation), moderate rotation (the same, 10~30%), and rapid rotation (the same, greater than 30%). But it looks to me that the three criteria
(slow, moderate, rapid rotation) was obtained after digesting the obtained results. I recommend the authors present the three criteria before presenting the main results. I'm puzzled about what slow, moderate, and rapid rotation meant before reading Section 5. It is also noted that one needs to emphasize that the three criteria (the values) are very peculiar to the model concept in this work (2D slice modeling and excision of the PNS).
#4 The comparison of the results in this paper and the previous works is very limited.I'm surprised that the comparison starts with Fryer & Heger (2000) results, which relied on spurious SPH simulations with grey energy transport. There are many modern 2D and 3D rotating core-collapse simulations by supernova groups around the globe, but the authors have not yet made a comparison with them. The comparison with Iwakami et al. (2014) is reasonable, but with the very simplified setting, I strongly recommend the authors make a serious comparison with the full-scale simulations. What insights can we obtain from this (potentially) nice paper(after a lot of polishing), which should shed light on the unsettled issues in the previous supernova modeling?

Minor points
#1 Please make a table for a model summary to account for Fig 1. If not, the readers cannot see how the authors validate the choice of the parameters (why j=0.08, not j=0.1, why r_sh0 =3.2 r_PNS).

#2 At page 5, the increase of m_{num} with \epsilon is quite reasonable to me. Large \epsilon would lead to smaller radii of the stalled shock, leading to the smaller gain region. This results in the higher m modes. Regarding the offset between the curves obtained by analytical and numerical methods (Fig.3). To account for this discrepancy, the authors have provided some explanations and ended with the sentence "this may explain… ". The use of "may" "is expected to", and "suggest" is very frequently seen in this draft (especially in the Discussion and Conclusion Section). I would recommend the authors reduce the frequency of using these ambiguous expressions as much as possible, which should make this work much more convincing. By the way, in the canonical works in the supernova context, the final Section is
"Summary and Discussions" or "Conclusion and Discussions". In the current draft, the conclusion is not crystal clear, not only because of the use of "may" but also because of the weak physical reasoning as I indicated the Major point #1.

#3 Fig.11 looks interesting, though the meaning of the number 1 ~5 is hardly understandable
(at least, to me). By the complex bifurcation, what one can learn? Please clarify this in the revised draft.

#4 In Fig.12, the choice of j=13 % in the y-axis is because if it would exceed 14%, secular instability sets in. In other figures, the choice of the y-ranges is often hard to see. Please clarify this.

#5 From Fig.16, the frequency of the m=2 modes reads 1 /s (for example, 6 rad/s in the y-axis is about 6 /(2 \pi) /s~1 /s. If this is the case, the frequency is 1 Hz. From the detection
perspectives, there is no way to observe this low-frequency GW by LVGK interferometers.Moreover,such low-frequency GWs have never been predicted in the previous GW studies in core-collapse supernova models. How can one interpret this?

==> answer2referee.txt <==

We agree with the referee that the manuscript should have been more pedagogical and polished in some respects. We have made significant additional efforts in this direction and hope that it will be helpful to make the manuscript more easily understandable. We highlighted in bold font the main additions to the manuscript following the remarks of the referee. Figures 1, 3 and 12 have been updated. Note that we also made many more small modifications to improve the clarity of the manuscript.

"#1 Many inaccuracies are scattered throughout the paper. The first sentence starts with
"The death of massive stars …, which forms a proto-neutron star". Without the information on the progenitor mass in this sentence, the sentence makes little sense neglecting the BH formation." 

We added a mention of the interval of progenitor mass but please note that our sentence was not contradictory with BH formation : BH formation is generally preceded by the formation of a protoneutron star as described by this sentence. Whether this PNS ends up as a stable neutron star or a black hole is a different topic.

"The next sentence, "the outer core .. creates a shock wave". Again, this is not very accurate. At bounce, the shock wave is formed at the sonic point which is a boundary between the outer and inner core."

We agree that this could have been explained a bit more clearly and we changed the text accordingly.

"The third sentence reads "the development of multi-D instabilities "during this phase" stalled shock impacts"….
Does "this phase" refer to the core bounce? No way."

This phase was indeed not meant to refer to the core bounce but to the phase where the shock is stalled. We therefore referred to it as the "phase of stalled shock" in the hope that it would be clear enough.

"In addition, the citation to the Herant work in this context is not appropriate, which never referred to the multi-messenger signatures."

The reference to Herant was meant to refer to the growth of multidimensional instabilities and their impact on “the revival of the shock” that was mentioned in that same sentence. To avoid any confusion, we separated the two topics.

"Likewise, I have no energy/time to list up all of these inaccurate descriptions and/with references, which scatter throughout the paper. I strongly recommend the corresponding author ask senior co-authors to check the manuscript before resubmission."

We have made a careful reading of the manuscript and did our best to improve the accuracy of the descriptions.

"#2 Many numerical results are given, though, of which physical mechanisms remain unidentified.
In the abstract, the authors mentioned "equatorial convective modes with \xi >5 are hampered by differential rotation". But in the main text, it was mentioned that it is "an interpretation" (see Section 5). At least, the angular momentum profile(s) should be presented in Section 2.1. How does the degree of differential rotation affect the equatorial convective modes? What is the mechanism?"

Because of angular momentum conservation and the framework of a linear stability analysis of a stationary flow, the specific angular momentum is necessarily uniform. This is now explained more explicitly in section 2.1.1. We have also added two new equations expressing the angular momentum conservation (Eq. 3) and the profile of angular frequency as a function of the specific angular momentum and radius (Eq. 11).

In general, physical mechanisms are not straightforward and their determination necessarily relies on an interpretation of the different elements we have at hands. Even though some uncertainties remain, we have made significant efforts to provide the best possible interpretation of our results and to identify the underlying physical mechanisms. We believe that we did provide an explanation or interpretation to all main results of the paper (even if it remains tentative in some cases).

"#3 At the beginning of Section 5, the authors first provide a clear definition regarding slow rotation (less than 10% of the Keplerian rotation), moderate rotation (the same, 10~30%), and rapid rotation (the same, greater than 30%). But it looks to me that the three criteria
(slow, moderate, rapid rotation) was obtained after digesting the obtained results. I recommend the authors present the three criteria before presenting the main results. I'm puzzled about what slow, moderate, and rapid rotation meant before reading Section 5. It is also noted that one needs to emphasize that the three criteria (the values) are very peculiar to the model concept in this work (2D slice modeling and excision of the PNS)."

The different rotation regimes have indeed been identified a posteriori after the analysis of the results because their a priori identification is not trivial. They have therefore been defined in the results section where the results that allowed the identification of these regimes are presented. The definition of slow rotation is given in Sect. 3.2.2 ("In this section, we focus on the regime of slow rotation (j ≲ 0.1), in which the two instabilities can still be distinguished."), the moderate rotation is defined in the first sentence of section 3.2.3 describing this regime, the fast rotation is defined in section 3.3.

For pedagogical purposes, we have now added a paragraph at the beginning of section 3.2 in order to describe the identification of these different regimes.

"#4 The comparison of the results in this paper and the previous works is very limited.I'm surprised that the comparison starts with Fryer & Heger (2000) results, which relied on spurious SPH simulations with grey energy transport. There are many modern 2D and 3D rotating core-collapse simulations by supernova groups around the globe, but the authors have not yet made a comparison with them. The comparison with Iwakami et al. (2014) is reasonable, but with the very simplified setting, I strongly recommend the authors make a serious comparison with the full-scale simulations. What insights can we obtain from this (potentially) nice paper(after a lot of polishing), which should shed light on the unsettled issues in the previous supernova modeling?"

We agree that recent full scale simulations should have been discussed in Sect. 5. A paragraph has been added to compare our results to the interesting 3D simulations of Summa et al. (2018) which was indeed missing. Most modern core-collapse simulations either neglect rotation or assume very fast rotation, and very few actually discuss the influence of rotation on the postshock instabilities which are the focus of this work. Several 3D simulations including rotation discuss the GW signal with very limited information about the flow structure. We have now added an explicit citation to these simulations. In the case of very fast rotation, the dynamics is often dominated by the low-T/W instability inside the differentially rotating PNS. We have now added an explanation of the difficulty of interpreting these simulations with our model which does not include the interior of the PNS. 

We are well aware of the drawbacks of the SPH method, but the papers by Fryer et al. do discuss explicitly the potentially stabilizing influence of rotation on convection in the supernova context. We therefore feel it would not be fair to ignore it. 

"Minor points
#1 Please make a table for a model summary to account for Fig 1. If not, the readers cannot see how the authors validate the choice of the parameters (why j=0.08, not j=0.1, why r_sh0 =3.2 r_PNS)."

Indeed there was no justification to choose j=0.08 rather than 0.1. We have changed j=0.08 to j=0.1 in Figs. 1 and 3, which does not change our conclusions. We have also added a sentence in the caption of Fig. 1  and in the text in order to explain more clearly the rationale of the choice of r_sh0 = 3.2 r_PNS. 

"#2 At page 5, the increase of m_{num} with \epsilon is quite reasonable to me. Large \epsilon would lead to smaller radii of the stalled shock, leading to the smaller gain region. This results in the higher m modes. "

This is indeed the first order effect described by Eq. (28). We have added a paragraph that gives a clearer and more complete interpretation of the figure. 

"Regarding the offset between the curves obtained by analytical and numerical methods (Fig.3). To account for this discrepancy, the authors have provided some explanations and ended with the sentence "this may explain… ". The use of "may" "is expected to", and "suggest" is very frequently seen in this draft (especially in the Discussion and Conclusion Section). I would recommend the authors reduce the frequency of using these ambiguous expressions as much as possible, which should make this work much more convincing. "

We agree that many statements could be more affirmative. This has now been corrected throughout the entire paper.

"By the way, in the canonical works in the supernova context, the final Section is
"Summary and Discussions" or "Conclusion and Discussions". In the current draft, the conclusion is not crystal clear, not only because of the use of "may" but also because of the weak physical reasoning as I indicated the Major point #1."

We agree that some weaknesses in the english expression may have produced unconvincing explanations. 
We hope that the statement of a "weak physical reasoning" does not apply to the revised version since this paper offers significant new physical insights and interpretations of the numerical results. As already discussed above, the physics is too complex to allow for a straightforward and unambiguous identification of all physical effects. 

The few words such as "may" or "suggest" left in the revised version reflect the difference in degree of certainty between numerically determined trends (which suffer no discussion) and our physical interpretations, which have varying degrees of certainty. This interpretation is sometimes tentative, which is why we use a cautious formulation.

We changed "Discussion and conclusion" to "Conclusion and discussion" as requested. 

"#3 Fig.11 looks interesting, though the meaning of the number 1 ~5 is hardly understandable
(at least, to me). By the complex bifurcation, what one can learn? Please clarify this in the revised draft."

We clarified the meaning of the numbers 1-5. 

"#4 In Fig.12, the choice of j=13 % in the y-axis is because if it would exceed 14%, secular instability sets in. In other figures, the choice of the y-ranges is often hard to see. Please clarify this."

We do not understand what the referee means exactly. 
If the number 14% mentionned by the referee refers to the threshold of the secular instability in an isolated neutron star, we point out that this physical process is out of the scope of this paper since it takes place inside the neutron star and would be expected to occur on a much longer diffusive timescale.

We also point out that the 14% threshold of the secular instability measures the ratio T/W of radially integrated kinetic T and potential W energies. However, the quantity j plotted in Fig. 12 measures the local rotation rate at the neutron star surface in units of the Keplerian limit, as explained in the text. 
An approximate conversion of j into a ratio of local energy densities would follow a quadratic relation ~j^2/2 similar to Eq. (8). According to this relation j=13% would correspond to an azimuthal kinetic energy density smaller than 1% of the local potential energy density.

The range of y axis in Fig. 12 has no special meaning, except that it was set to accommodate all data points for the critical rotation rate corresponding to the apparition of the mixed modes (blue points). We have extended the y range to j=14\% to allow the last magenta point to appear.

"#5 From Fig.16, the frequency of the m=2 modes reads 1 /s (for example, 6 rad/s in the y-axis is about 6 /(2 \pi) /s~1 /s. If this is the case, the frequency is 1 Hz. From the detection
perspectives, there is no way to observe this low-frequency GW by LVGK interferometers.Moreover,such low-frequency GWs have never been predicted in the previous GW studies in core-collapse supernova models. How can one interpret this?"

As indicated by the brackets, the frequency in Fig. 16 is in units of vsh/rsh (we have now added an explicit explanation in the caption). 

We also added a discussion of the expected frequency range compared to the sensitivity range of the detectors.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------


==> referee_report.txt <==
Referee Report

The authors have investigated the effect of rotation on the development of hydrodynamics instabilities in core-collapse supernova cores. By taking advantage of the idealized modeling, they have obtained interesting results, which are produced as a non-trivial interplay between rotation, convection, and SASI. Having said so, the paper does need a lot of polishing before I can recommend this for publication.

Major points:

#1 Many inaccuracies are scattered throughout the paper. The first sentence starts with
"The death of massive stars …, which forms a proto-neutron star". Without the information on the progenitor mass in this sentence, the sentence makes little sense neglecting the BH formation. The next sentence, "the outer core .. creates a shock wave". Again, this is not very accurate. At bounce, the shock wave is formed at the sonic point which is a boundary between the outer and inner core. The third sentence reads "the development of multi-D instabilities "during this phase" stalled shock impacts"….
Does "this phase" refer to the core bounce? No way. In addition, the citation to the Herant work in this context is not appropriate, which never referred to the multi-messenger signatures. Likewise, I have no energy/time to list up all of these inaccurate descriptions and/with references, which scatter throughout the paper. I strongly recommend the corresponding author ask senior co-authors to check the manuscript before resubmission.

#2 Many numerical results are given, though, of which physical mechanisms remain unidentified.
In the abstract, the authors mentioned "equatorial convective modes with \xi >5 are hampered by differential rotation". But in the main text, it was mentioned that it is "an interpretation" (see Section 5). At least, the angular momentum profile(s) should be presented in Section 2.1. How does the degree of differential rotation affect the equatorial convective modes? What is the mechanism?

#3 At the beginning of Section 5, the authors first provide a clear definition regarding slow rotation (less than 10% of the Keplerian rotation), moderate rotation (the same, 10~30%), and rapid rotation (the same, greater than 30%). But it looks to me that the three criteria
(slow, moderate, rapid rotation) was obtained after digesting the obtained results. I recommend the authors present the three criteria before presenting the main results. I'm puzzled about what slow, moderate, and rapid rotation meant before reading Section 5. It is also noted that one needs to emphasize that the three criteria (the values) are very peculiar to the model concept in this work (2D slice modeling and excision of the PNS).
#4 The comparison of the results in this paper and the previous works is very limited.I'm surprised that the comparison starts with Fryer & Heger (2000) results, which relied on spurious SPH simulations with grey energy transport. There are many modern 2D and 3D rotating core-collapse simulations by supernova groups around the globe, but the authors have not yet made a comparison with them. The comparison with Iwakami et al. (2014) is reasonable, but with the very simplified setting, I strongly recommend the authors make a serious comparison with the full-scale simulations. What insights can we obtain from this (potentially) nice paper(after a lot of polishing), which should shed light on the unsettled issues in the previous supernova modeling?

Minor points
#1 Please make a table for a model summary to account for Fig 1. If not, the readers cannot see how the authors validate the choice of the parameters (why j=0.08, not j=0.1, why r_sh0 =3.2 r_PNS).

#2 At page 5, the increase of m_{num} with \epsilon is quite reasonable to me. Large \epsilon would lead to smaller radii of the stalled shock, leading to the smaller gain region. This results in the higher m modes. Regarding the offset between the curves obtained by analytical and numerical methods (Fig.3). To account for this discrepancy, the authors have provided some explanations and ended with the sentence "this may explain… ". The use of "may" "is expected to", and "suggest" is very frequently seen in this draft (especially in the Discussion and Conclusion Section). I would recommend the authors reduce the frequency of using these ambiguous expressions as much as possible, which should make this work much more convincing. By the way, in the canonical works in the supernova context, the final Section is
"Summary and Discussions" or "Conclusion and Discussions". In the current draft, the conclusion is not crystal clear, not only because of the use of "may" but also because of the weak physical reasoning as I indicated the Major point #1.

#3 Fig.11 looks interesting, though the meaning of the number 1 ~5 is hardly understandable
(at least, to me). By the complex bifurcation, what one can learn? Please clarify this in the revised draft.

#4 In Fig.12, the choice of j=13 % in the y-axis is because if it would exceed 14%, secular instability sets in. In other figures, the choice of the y-ranges is often hard to see. Please clarify this.

#5 From Fig.16, the frequency of the m=2 modes reads 1 /s (for example, 6 rad/s in the y-axis is about 6 /(2 \pi) /s~1 /s. If this is the case, the frequency is 1 Hz. From the detection
perspectives, there is no way to observe this low-frequency GW by LVGK interferometers.Moreover,such low-frequency GWs have never been predicted in the previous GW studies in core-collapse supernova models. How can one interpret this?
